Defogging Kinect: Simultaneous Estimation of Object Region and Depth in Foggy Scenes

Three-dimensional (3D) reconstruction and scene depth estimation from 2-dimensional (2D) images are major tasks in computer vision. However, using conventional 3D reconstruction techniques gets challenging in participating media such as murky water, fog, or smoke. We have developed a method that uses a time-of-flight (ToF) camera to estimate an object region and depth in participating media simultaneously. The scattering component is saturated, so it does not depend on the scene depth, and received signals bouncing off distant points are negligible due to light attenuation in the participating media, so the observation of such a point contains only a scattering component. These phenomena enable us to estimate the scattering component in an object region from a background that only contains the scattering component. The problem is formulated as robust estimation where the object region is regarded as outliers, and it enables the simultaneous estimation of an object region and depth on the basis of an iteratively reweighted least squares (IRLS) optimization scheme. We demonstrate the effectiveness of the proposed method using captured images from a Kinect v2 in real foggy scenes and evaluate the applicability with synthesized data.

==> coverletter.txt <==
Yuki Fujimura
Department of Intelligence Science and Technology
Kyoto University
36-1 Yoshida Honmachi, Sakyo-ku, Kyoto-shi, Kyoto 606-8501, Japan
+81-75-753-9060
fujimura@mm.media.kyoto-u.ac.jp

Martial Hebert, Svetlana Lazebnik, Xiaoou Tang
Editors-in-Chief
International Journal of Computer Vision

March 7, 2019

Dear Professor Hebert, Professor Lazebnik, and Professor Tang:

I am pleased to submit the manuscript entitled "Defogging Kinect: Simultaneous Estimation of Object Region and Depth in Foggy Scenes" to be considered for publication in the International Journal of Computer Vision as a regular article.

In this manuscript, we propose a method to measure depth in foggy scenes using a time-of-flight camera. For last several decades, many 3D reconstruction and depth measurement techniques have been proposed. However, light scattering and atenuation in foggy scenes degrade the accuracy of traditional methods. Our method based on robust estimation can reconstruct a 3D scene and detect an object region at the same time in foggy scenes. The experiments demonstrated the applicability to real foggy scene. We believe that the publication of this manuscript will be of great interest to a wide readership in the computer vision community.

Thank you for your consideration.

Sincerely yours,
Yuki Fujimura
Department of Intelligence Science and Technology
Kyoto University
